Solenoidal turbulent modes and star formation efficiency in Galactic-plane molecular clouds

It is speculated that the high star-formation efficiency observed in spiral-arm molecular clouds is linked to the prevalence of compressive (curl-free) turbulent modes, while the shear-driven solenoidal (divergence-free) modes appear to be the main cause of the low star-formation efficiency that characterises clouds in the Central Molecular Zone. Similarly, analysis of the Orion B molecular cloud has confirmed that, although turbulent modes vary locally and at different scales within the cloud, the dominant solenoidal turbulence is compatible with its low star formation rate. This evidence points to inter-and intra-cloud fluctuations of the solenoidal modes being an agent for the variability of star formation efficiency. We present a quantitative estimation of the relative fractions of momentum density in the solenoidal modes of turbulence in a large sample of plane molecular clouds in the \ce{^{13}CO}/\ce{C^{18}O} ($J=3\rightarrow 2$) Heterodyne Inner Milky Way Plane Survey (CHIMPS). We find a negative correlation between the solenoidal fraction and star-formation efficiency. This feature is consistent with the hypothesis that solenoidal modes prevent or slow down the collapse of dense cores. In addition, the relative power in the solenoidal modes of turbulence (solenoidal fraction) appears to be higher in the Inner Galaxy declining with a shallow gradient with increasing Galactocentric distance. Outside the Inner Galaxy, the slowly, monotonically declining values suggest that the solenoidal fraction is unaffected by the spiral arms.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.ac.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 12 November 2021
%
% Copyright (C) Royal Astronomical Society 2021, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
